IceNet for Interactive Contrast Enhancement

A CNN-based interactive contrast enhancement algorithm, called IceNet, is proposed in this work, which enables a user to adjust image contrast easily according to his or her preference. Specifically, a user provides a parameter for controlling the global brightness and two types of scribbles to darken or brighten local regions in an image. Then, given these annotations, IceNet estimates a gamma map for the pixel-wise gamma correction. Finally, through color restoration, an enhanced image is obtained. The user may provide annotations iteratively to obtain a satisfactory image. IceNet is also capable of producing a personalized enhanced image automatically, which can serve as a basis for further adjustment if so desired. Moreover, to train IceNet effectively and reliably, we propose three differentiable losses. Extensive experiments show that IceNet can provide users with satisfactorily enhanced images.

==> bio/Chang_Su_KIM.txt <==
Chang-Su Kim (S'95-M'01-SM'05) received the Ph.D. degree in electrical engineering from Seoul National University with a Distinguished Dissertation Award in 2000. From 2000 to 2001, he was a Visiting Scholar with the Signal and Image Processing Institute, University of Southern California, Los Angeles. From 2001 to 2003, he coordinated the 3D Data Compression Group in National Research Laboratory for 3D Visual Information Processing in SNU. From 2003 and 2005, he was an Assistant Professor in the Department of Information Engineering, Chinese University of Hong Kong. In Sept. 2005, he joined the School of Electrical Engineering, Korea University, where he is a Professor. His research topics include image processing, computer vision, and machine learning. He has published more than 290 technical papers in international journals and conferences. In 2009, he received the IEEK/IEEE Joint Award for Young IT Engineer of the Year. In 2014, he received the Best Paper Award from Journal of Visual Communication and Image Representation (JVCI). He is a member of the Multimedia Systems \& Application Technical Committee (MSATC) of the IEEE Circuits and Systems Society. Also, he is an APSIPA Distinguished Lecturer for term 2017-2018. He served as an Editorial Board Member of JVCI and an Associate Editor of IEEE Transactions on Image Processing. He is a Senior Area Editor of JVCI and an Associate Editor of IEEE Transactions on Multimedia.

==> bio/Keunsoo_Ko.txt <==
Keunsoo Ko received the B.S. degree in electrical engineering from Korea University, Seoul, South Korea, in 2017, where he is currently pursuing the Ph.D. degree in electrical engineering. His research interests include image processing and machine learning.
